BP-RRT: Barrier Pair Synthesis for Temporal Logic Motion Planning

For a nonlinear system (e.g. a robot) with its continuous state space trajectories constrained by a linear temporal logic specification, the synthesis of a low-level controller for mission execution often results in a non-convex optimization problem. We devise a new algorithm to solve this type of non-convex problems by formulating a rapidly-exploring random tree of barrier pairs, with each barrier pair composed of a quadratic barrier function and a full state feedback controller. The proposed method employs a rapid-exploring random tree to deal with the non-convex constraints and uses barrier pairs to fulfill the local convex constraints. As such, the method solves control problems fulfilling the required transitions of an automaton in order to satisfy given linear temporal logic constraints. At the same time it synthesizes locally optimal controllers in order to transition between the regions corresponding to the alphabet of the automaton. We demonstrate this new algorithm on a simulation of a two linkage manipulator robot.

==> fig-3.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig-3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{252bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.51428571)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig-3.pdf}}%
    \put(0.12088591,0.00224802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.23291170,0.00224802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0.34493749,0.00224802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$2$}}}%
    \put(0.45696328,0.00224802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$3$}}}%
    \put(0.56898910,0.00224802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$4$}}}%
    \put(0.68101489,0.00224802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$5$}}}%
    \put(0.79304068,0.00224802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$6$}}}%
    \put(0.90506648,0.00224802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$7$}}}%
    \put(0.02082540,0.10540873){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.02082540,0.21743452){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0.02082540,0.32946033){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$2$}}}%
    \put(0.02082540,0.44148612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$3$}}}%
    \put(0.27254937,0.25016886){\color[rgb]{0.67058824,0.20784314,0.20784314}\transparent{0.94117647}\makebox(0,0)[lb]{\smash{$\mathsf{a}_{\mathsf{f}}$}}}%
    \put(0.49660095,0.25016886){\color[rgb]{0.67058824,0.20784314,0.20784314}\transparent{0.94117647}\makebox(0,0)[lb]{\smash{$\mathsf{a}_{\mathsf{1}}$}}}%
    \put(0.49658739,0.47339654){\color[rgb]{0.67058824,0.20784314,0.20784314}\transparent{0.94117647}\makebox(0,0)[lb]{\smash{$\mathsf{a}_{\mathsf{3}}$}}}%
    \put(0.49658739,0.08269545){\color[rgb]{0.67058824,0.20784314,0.20784314}\transparent{0.94117647}\makebox(0,0)[lb]{\smash{$\mathsf{a}_{\mathsf{4}}$}}}%
    \put(0.07718526,0.27830378){\color[rgb]{0.67058824,0.20784314,0.20784314}\transparent{0.94117647}\makebox(0,0)[lb]{\smash{$\mathsf{a}_{\mathsf{2}}$}}}%
    \put(0.91573176,0.27830378){\color[rgb]{0.67058824,0.20784314,0.20784314}\transparent{0.94117647}\makebox(0,0)[lb]{\smash{$\mathsf{a}_{\mathsf{5}}$}}}%
    \put(0.00748855,0.27822059){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y$}}}%
    \put(0.50625701,0.00163224){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.72065257,0.25016886){\color[rgb]{0.67058824,0.20784314,0.20784314}\transparent{0.94117647}\makebox(0,0)[lb]{\smash{$\mathsf{a}_{\mathsf{0}}$}}}%
  \end{picture}%
\endgroup%


==> fig-4.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig-4.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{504bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.71428571)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig-4.pdf}}%
    \put(0.03733046,0.39539964){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$-1.0$}}}}%
    \put(0.03733046,0.46363685){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$-0.5$}}}}%
    \put(0.03733046,0.53572634){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$0.0$}}}}%
    \put(0.03733046,0.60396355){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$0.5$}}}}%
    \put(0.03733046,0.67107694){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$1.0$}}}}%
    \put(0.05542902,0.02278408){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-1.0$}}}%
    \put(0.12342595,0.02278408){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-0.5$}}}%
    \put(0.19590265,0.02278408){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$0.0$}}}%
    \put(0.26389957,0.02278408){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$0.5$}}}%
    \put(0.33189654,0.02278408){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1.0$}}}%
    \put(0.03668717,0.050955){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$-1.0$}}}}%
    \put(0.03668717,0.11919231){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$-0.5$}}}}%
    \put(0.03668717,0.1912818){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$0.0$}}}}%
    \put(0.03644691,0.25951901){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$0.5$}}}}%
    \put(0.03733046,0.3266324){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$1.0$}}}}%
    \put(0.37685758,0.02278408){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-1.0$}}}%
    \put(0.44485454,0.02278408){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-0.5$}}}%
    \put(0.51733127,0.02278408){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$0.0$}}}%
    \put(0.58532817,0.02278408){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$0.5$}}}%
    \put(0.65332511,0.02278408){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1.0$}}}%
    \put(0.69828617,0.02278408){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-1.0$}}}%
    \put(0.76628311,0.02278408){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-0.5$}}}%
    \put(0.83875984,0.02278408){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$0.0$}}}%
    \put(0.90675679,0.02278408){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$0.5$}}}%
    \put(0.97475373,0.02278408){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1.0$}}}%
    \put(0.16882292,0.69878428){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\normalsize(a) $\mathsf{a_0} \mhyphen \mathsf{a_1}$}}}%
    \put(0.17010031,0.35433955){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\normalsize(d) $\mathsf{a_1} \mhyphen \mathsf{a_0}$}}}%
    \put(0.49030379,0.35433955){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\normalsize(e) $\mathsf{a_2} \mhyphen \mathsf{a_0}$}}}%
    \put(0.49075719,0.69878428){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\normalsize(b) $\mathsf{a_0} \mhyphen \mathsf{a_2}$}}}%
    \put(0.81393404,0.69878428){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\normalsize(c) $\mathsf{a_1} \mhyphen \mathsf{a_2}$}}}%
    \put(0.81223808,0.35433955){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\normalsize(f) $\mathsf{a_2} \mhyphen \mathsf{a_1}$}}}%
    \put(0.18647951,0.00381901){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x \ \mathrm{(m)}$}}}%
    \put(0.50790807,0.00381901){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x \ \mathrm{(m)}$}}}%
    \put(0.82933669,0.00381901){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x \ \mathrm{(m)}$}}}%
    \put(0.01575735,0.18219144){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$y \ \mathrm{(m)}$}}}}%
    \put(0.01575735,0.52663598){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$y \ \mathrm{(m)}$}}}}%
  \end{picture}%
\endgroup%

